Unsupervised physics-informed disentanglement of multimodal data for high-throughput scientific discovery

We introduce physics-informed multimodal autoencoders (PIMA) - a variational inference framework for discovering shared information in multimodal scientific datasets representative of high-throughput testing. Individual modalities are embedded into a shared latent space and fused through a product of experts formulation, enabling a Gaussian mixture prior to identify shared features. Sampling from clusters allows cross-modal generative modeling, with a mixture of expert decoder imposing inductive biases encoding prior scientific knowledge and imparting structured disentanglement of the latent space. This approach enables discovery of fingerprints which may be detected in high-dimensional heterogeneous datasets, avoiding traditional bottlenecks related to high-fidelity measurement and characterization. Motivated by accelerated co-design and optimization of materials manufacturing processes, a dataset of lattice metamaterials from metal additive manufacturing demonstrates accurate cross modal inference between images of mesoscale topology and mechanical stress-strain response.

==> checklist.txt <==
MNIST ACTION ITEMS

--item 1

PIMA MNIST table results:


0.5 noise 

--item 2
gather embedding viz
https://wandb-prod.sandia.gov/bfp/multimodal_vae_mnist?workspace=user-natrask

glowing bush 434 e.g. for non noisy
https://wandb-prod.sandia.gov/bfp/multimodal_vae_mnist/runs/wi0hxi25?workspace=user-natrask
exalted dragon for noisy comparison (both lowest loss)
https://wandb-prod.sandia.gov/bfp/multimodal_vae_mnist/runs/wdtvvy6c?workspace=user-natrask

--item 3
-code snippet for generative modeling across cluster

--item 4
-confusion matrices for multi/cross1/cross2 for clean and noisey (3x2 grid of confusion matrices)


CLEAN CROSSMODAL
https://wandb-prod.sandia.gov/bfp/multimodal_vae_mnist/sweeps/54a1hj6b?workspace=user-cmarti5
NOISY CROSSMODAL


LATTICE ACTION ITEMS
--multimodal workspace: https://wandb-prod.sandia.gov/bfp/multimodal_vae_lattice/sweeps/s0s08k9j?workspace=user-cmarti5
royal sweep 2 lowest training loss
valiant sweep 10 best accuracy

unimodal test set corresponding to royal sweep 2: https://wandb-prod.sandia.gov/bfp/multimodal_vae_lattice?workspace=user-cmarti5

--longer multimodal runs to make master fig:
https://wandb-prod.sandia.gov/bfp/multimodal_vae_lattice/sweeps/247u2vf2?workspace=user-cmarti5
decent sweep 2

--3x1 grid of confusion matrices describing multi vs uni modal

--generative plot 



----NEW checklist

---CARI
----update confusion matrices
----fill out table with accuracies
----replace confusion matrices in table 1 w/ accuracies
----set of 2+3 stdev generative for noisy
    2 stdev: https://wandb-prod.sandia.gov/bfp/multimodal_vae_mnist/runs/33v9ahkk
    3 stdev: https://wandb-prod.sandia.gov/bfp/multimodal_vae_mnist/runs/2ko779ao
----wishlist: probabilities for gamma :) ?

---NAT
XXXXfix table 3
XXXXmake low noise unimodal -> high noise
----write the rest of the paper
